BanglishDepYT: Depression Detection in Native Bengali Social Media with Emotion-Preserving Preprocessing and Domain-Adaptive Pretraining

Depression affects millions of Bengali speakers across South Asia, yet automated detection systems have relied almost entirely on datasets translated from English. Such datasets cannot capture the emoticons, romanized Bengali words, and elongated spellings that characterize real expressions of distress. We introduce BanglishDepYT, a Bengali depression dataset collected natively from YouTube, comprising 191,000 unlabeled comments and 1,000 samples verified through dual bilingual annotation. We propose EPH (Emotion-Preserving Hybrid preprocessing), which converts emoticons to semantic tags, preserves Banglish tokens, protects negation words, and normalizes emotional elongation. A key finding is that preprocessing choice substantially affects performance on informal text: standard cleaning reduces the Banglish Survival Rate to zero (SVM F1: 0.7062), while EPH preserves signals (CESS: 0.9996 vs. 0.6694) and raises SVM F1 to 0.8570, an improvement of 0.1508. We further apply domain-adaptive pretraining (DAPT), continuing SahajBERT pretraining on unlabeled in-domain comments. DAPT-SahajBERT achieves the highest mean F1 (0.8161) and MCC (0.6272), significantly outperforming the baseline (F1: 0.7805, p = 0.0013, d = 1.450) and matching MuRIL (p = 0.589). These results suggest that targeted domain pretraining is a competitive alternative to large-scale multilingual pretraining. LLM-assisted annotation using Qwen2.5-7B achieves substantial human agreement (kappa = 0.611), enabling pseudo-labeling of 96,071 comments. Semi-supervised training improves AUC from 0.8499 to 0.8731 (p = 0.044), offering a scalable path to expanding annotation. All code, models, and datasets are publicly released to support reproducible research.

==> fonts/OFL.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Noto
Upstream-Contact: https://github.com/googlei18n/noto-fonts/issues
 http://groups.google.com/group/noto-font
Source: https://github.com/googlei18n/noto-fonts

Files: *
Copyright:
  2010,2012-2020, Google Inc.
  2015-2020, Google LLC.
License-Grant:
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
License: OFL-1.1

Files:
 debian/*
Copyright:
  2013-2020, Jonas Smedegaard <dr@jones.dk>
  2020, Purism, SPC
  2013, Vasudev Kamath <kamathvasudev@gmail.com>
  2026, Manuel Guerra <ar.manuelguerra@gmail.com>
License-Grant:
 This program is free software;
 you can redistribute it and/or modify it
 under the terms of the GNU General Public License
 as published by the Free Software Foundation;
 either version 3, or (at your option) any later version.
License: GPL-3+

Files:
 debian/NotoMono/NotoMono-Regular.ttf
Copyright:
  2007, Google Inc.
License-Grant:
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
License: OFL-1.1

License: OFL-1.1
 PREAMBLE
 .
 The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects,
 to support the font creation efforts
 of academic and linguistic communities,
 and to provide a free and open framework
 in which fonts may be shared and improved
 in partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied,
 modified and redistributed freely
 as long as they are not sold by themselves.
 The fonts, including any derivative works,
 can be bundled, embedded,
 redistributed and/or sold with any software
 provided that any reserved names are not used
 by derivative works.
 The fonts and derivatives, however,
 cannot be released under any other type of license.
 The requirement for fonts to remain under this license
 does not apply to any document
 created using the fonts or their derivatives.
 .
 DEFINITIONS
 .
 "Font Software" refers to the set of files
 released by the Copyright Holder(s) under this license
 and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such
 after the copyright statement(s).
 .
 "Original Version" refers to the collection
 of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative
 made by adding to, deleting, or substituting --
 in part or in whole --
 any of the components of the Original Version,
 by changing formats
 or by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer,
 technical writer or other person
 who contributed to the Font Software.
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge,
 to any person obtaining a copy of the Font Software,
 to use, study, copy, merge, embed, modify, redistribute,
 and sell modified and unmodified copies of the Font Software,
 subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,
 in Original or Modified Versions,
 may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software
 may be bundled, redistributed and/or sold with any software,
 provided that each copy contains the above copyright notice
 and this license.
 These can be included either as stand-alone text files,
 human-readable headers or in the appropriate
 machine-readable metadata fields within text or binary files
 as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use
 the Reserved Font Name(s)
 unless explicit written permission is granted
 by the corresponding Copyright Holder.
 This restriction only applies to the primary font name
 as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s)
 or the Author(s) of the Font Software
 shall not be used to promote,
 endorse or advertise any Modified Version,
 except to acknowledge the contribution(s)
 of the Copyright Holder(s) and the Author(s)
 or with their explicit written permission.
 .
 5) The Font Software,
 modified or unmodified, in part or in whole,
 must be distributed entirely under this license,
 and must not be distributed under any other license.
 The requirement for fonts to remain under this license
 does not apply to any document
 created using the Font Software.
 .
 TERMINATION
 .
 This license becomes null and void
 if any of the above conditions are not met.
 .
 DISCLAIMER
 .
 THE FONT SOFTWARE IS PROVIDED "AS IS",
 WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED,
 INCLUDING BUT NOT LIMITED TO
 ANY WARRANTIES OF MERCHANTABILITY,
 FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.
 IN NO EVENT SHALL THE COPYRIGHT HOLDER BE LIABLE
 FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT,
 INCIDENTAL, OR CONSEQUENTIAL DAMAGES,
 WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE,
 ARISING FROM, OUT OF THE USE OR INABILITY TO USE
 THE FONT SOFTWARE OR FROM OTHER DEALINGS IN THE FONT SOFTWARE.

License: GPL-3+
License-Reference: /usr/share/common-licenses/GPL-3
